Piecewise Linear Approximation in Data Streaming: Algorithmic Implementations and Experimental Analysis

Piecewise Linear Approximation (PLA) is a well-established tool to reduce the size of the representation of time series by approximating the series by a sequence of line segments while keeping the error introduced by the approximation within some predetermined threshold. With the recent rise of edge computing, PLA algorithms find a complete new set of applications with the emphasis on reducing the volume of streamed data. In this study, we identify two scenarios set in a data-stream processing context: data reduction in sensor transmissions and datacenter storage. In connection to those scenarios, we identify several streaming metrics and propose streaming protocols as algorithmic implementations of several state of the art PLA techniques. In an experimental evaluation, we measure the quality of the reviewed methods and protocols and evaluate their performance against those streaming statistics. All known methods have deficiencies when it comes to handling streaming-like data, e.g. inflation of the input stream, high latency or poor average error. Our experimental results highlight the challenges raised when transferring those classical methods into the stream processing world and present alternative techniques to overcome them and balance the related trade-offs.

==> old/skeleton_ideas_VG.txt <==
PLR has been proposed as a technique to trade off (in a bounded manner) precision with space in data series.

The first papers date back to the 80s [cite] while the recent ones to 2014 [VLDB], 2015 [ICDE]. As already notice back in the year 2001, "A variety  of algorithms have been proposed to obtain  this representation, with several algorithms having been independently rediscovered several times."

As discussed in [VLDB], this techniques is successfully used HERE AND THERE for compressed data storage.

Right now, it can leveraged even more in fog / edge architectures. In this architecture, the idea is to use the cumulative power of edge devices to contribute and support the data analysis and collection currently appending at big data centers. The benefit is that these devices are close to the sources and see lots of data. The bad one is that they have limited computational power. In this sense, PLR can reduce the size of stored data, of course. At the same time, it can reduce bandwidth utilization by compressing what is sent (critical!!!).

Nevertheless, in order for this to happen and be leveraged in the real work, some strict criteria need to be met. Despite being "trivial", it is surprising to see many of them are not discussed in existing papers, and that's the reason for our work, to put in place existing techniques and discuss how to make them "usable".

More concretely, some strict aspects are:
1) Guarantee the size of the compressed data cannot exceed the original one
2) Take care of the time dimension of the time series (because of determinism - HERE I CAN ELABORATE MORE IF NEEDED, WE WILL SEE)
3) take into account the deployment / streams and so on

% We will see how this list looks like, just putting down some points for now

As we will discuss, existing solution (and the way they are evaluated) do not meet these requirements adequately.

MAYBE INTRODUCE THE some epsilon-compression discussion

The rest of the paper is organized as follow

Preliminaries - fast introduction to PLR
Existing techniques - Some short discussion of each technique
Evaluation criteria
Evaluation of the techniques
Filling the gap - our technique.
Conclusions
